Turn-by-turn Tune Analysis Using Adaptive BPM Ensembles in the Fermilab Mu2e Delivery Ring*

The Mu2e experiment at Fermilab requires stable resonant slow extraction from the Delivery Ring, making reliable tune monitoring an important operational diagnostic. This work investigates BPM-based tune-candidate extraction using synchronized turn-by-turn position data distributed across multiple digitizers. Each spill contains approximately 50,000 turns from many BPMs in both transverse planes, enabling spectral analysis of tune-like structure. The analysis captures coherent spill snapshots, verifies synchronization using stream timestamps, and computes tune candidates in configurable horizontal and vertical tune bands. Rather than relying on a single BPM or fixed BPM list, it evaluates BPM quality on a spill-by-spill basis and selects small adaptive BPM ensembles. A multi- spill study shows that tune observability is distributed and dynamic rather than concentrated in one globally optimal BPM. Adaptive ensembles improve tune-candidate quality compared with single-BPM selections, with the clearest results in the vertical plane. The horizontal plane shows useful ranking structure but weaker visibility under present thresholds. Direct evaluation of fixed global BPM sets shows that static selections do not reproduce dynamic per-spill performance. These results motivate an adaptive BPM-ensemble approach for Delivery Ring tune analysis using selected BPM subsets, confidence metrics, and quality flags rather than a single preferred BPM or fixed BPM list.

==> README.txt <==
WEP014 - Editor-accepted complete source package

Open WEP014.tex. Keep all files together in this directory.
Included: main LaTeX source, numerical macros, results table, all three
PDF figures, JACoW class, and the editor-accepted paper PDF.
References are included in the main source; no separate BibTeX file is needed.

The seven WEP014 files exactly match JACoW accepted revision 4 (50437),
accepted August 29, 2026, with QA recorded August 30, 2026.
The JACoW class is supplied from the local publication source.

To compile, use a complete current TeX Live or MiKTeX installation:
  pdflatex WEP014.tex
  pdflatex WEP014.tex
Standard LaTeX packages and fonts are supplied by your TeX installation.
The included WEP014.pdf is the accepted original, not a fresh rebuild.
Compile in a separate copy if you wish to preserve that PDF.

Acceptance record:
https://indico.jacow.org/event/113/contributions/15750/editing/paper


==> SHA256SUMS.txt <==
74fc5d81e92955022e984c4f92b321831946d7dfbac9087bfe85f9a4adffa6fe  README.txt
839d9377099b89d77c83a8c8231d259f051d90a0f5873cfb800db4a9d8c1c6f7  WEP014.pdf
40faeb3938dcc2fe0650b467be457c7d4d196f3dce2f9016f35e4e63127839d8  WEP014.tex
19875badb48f2a85795836a543527819711a2307c2cd6e6f6716921d9f52d6e1  WEP014_f1.pdf
1bb96ebf3130acc182d31a3b7b38833976c4f06385c0c632596e4da4b616a871  WEP014_f2.pdf
74c4cfe61ddeef203a0bbb3a0bfdc129cfd79e99d7ae7e8916126adc32b4f561  WEP014_f3.pdf
b13015263b3553f5525080db7e5270e6e6a35ad4cd843f60d3830b380be49193  WEP014_results_macros.tex
ea785811135cdb3b799f2a50deff11509356455ca188dd32aecc9b8ee106dc97  WEP014_results_table.tex
e902c3c4ff34a98604d17ba3dd44989b9ed6c042bfdd179eb4f1b700515f291c  jacow.cls

